P4COM: In-Network Computation with Programmable Switches

Traditionally, switches only provide forwarding services and have no credits on computation in distributed computing frameworks. The emerging programmable switches make in-network computing (INC) possible, i.e., offloading some computation to the switch data plane. While some proposals have attempted to offload computation onto special hardwares (e.g., NetFPGA), many practical issues have not been addressed. Therefore, we propose P4COM - a user-friendly, memory-efficient, and fault-tolerant framework realizing in-network computation (e.g., MapReduce) with programmable switches. P4COM consists of three modules. First, P4COM automatically translates application logic to switch data plane programs with a lightweight interpreter. Second, P4COM adopts a memory management policy to efficiently utilize the limited switch on-chip memory. Third, P4COM provides a cutting-payload mechanism to handle packet losses. We have built a P4COM prototype with a Barefoot Tofino switch and multiple commodity servers. Through a combination of testbed experiments and large-scale simulations, we show that P4COM is able to achieve line-rate processing at 10Gbps links, and can increase the data shuffling throughput by 2-5 times for the MapReduce-style applications.

==> figures/evaluations/WordCount_tput_12.csv <==
3.69548797607e-05
3.79085540771e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.60012054443e-05
3.50475311279e-05
3.60012054443e-05
4.19616699219e-05
3.69548797607e-05
3.81469726562e-05
4.19616699219e-05
3.50475311279e-05
4.00543212891e-05
3.60012054443e-05
3.69548797607e-05
3.60012054443e-05
3.71932983398e-05
3.88622283936e-05
3.50475311279e-05


==> figures/evaluations/WordCount_tput_3.csv <==
0.00433802604675
0.00441813468933
0.0046329498291
0.00456206703186
0.00480389595032
0.00431394577026
0.00450893592834
0.00476312332153
0.00435100021362
0.00485406341553
0.00436594810486
0.00451016426086
0.00443387031555
0.00427198410034
0.00434684753418
0.00441122055054
0.00432014465332
0.00438608093262
0.00420787963867
0.00459895553589


==> figures/evaluations/WordCount_tput_6.csv <==
0.00021505355835
0.000216960906982
0.000202076339722
0.00019709968567
0.000207901000977
0.000203132629395
0.000202894210815
0.000227928161621
0.00020694732666
0.00020076942444
0.000205039978027
0.00020694732666
0.000209808349609
0.000230073928833
0.000208139419556
0.00020694732666
0.000244855880737
0.000210046768188
0.000214099884033
0.00020694732666


==> figures/evaluations/data/flows/flows_tput_12.csv <==
3.79085540771e-05
3.69548797607e-05
4.19616699219e-05
3.50475311279e-05
3.60012054443e-05
3.60012054443e-05
3.69548797607e-05
3.79085540771e-05
3.60012054443e-05
3.60012054443e-05
4.19616699219e-05
3.88622283936e-05
3.69548797607e-05
3.60012054443e-05
3.81469726562e-05
3.60012054443e-05
3.71932983398e-05
3.50475311279e-05
4.00543212891e-05
3.50475311279e-05


==> figures/evaluations/data/flows/flows_tput_3.csv <==
0.00433802604675
0.00435100021362
0.00431394577026
0.00456206703186
0.0046329498291
0.00485406341553
0.00450893592834
0.00441813468933
0.00480389595032
0.00476312332153
0.00443387031555
0.00436594810486
0.00432014465332
0.00451016426086
0.00427198410034
0.00438608093262
0.00441122055054
0.00459895553589
0.00420787963867
0.00434684753418


==> figures/evaluations/data/flows/flows_tput_6.csv <==
0.000202076339722
0.000202894210815
0.000207901000977
0.000216960906982
0.00021505355835
0.00019709968567
0.00020076942444
0.000227928161621
0.000203132629395
0.00020694732666
0.000208139419556
0.00020694732666
0.000230073928833
0.000205039978027
0.000244855880737
0.00020694732666
0.000209808349609
0.00020694732666
0.000210046768188
0.000214099884033


==> figures/evaluations/data/rankquery/RankQuery_tput_12.csv <==
3.69548797607e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.50475311279e-05
4.19616699219e-05
3.79085540771e-05
3.69548797607e-05
3.60012054443e-05
3.60012054443e-05
3.60012054443e-05
3.81469726562e-05
4.19616699219e-05
3.88622283936e-05
3.50475311279e-05
3.50475311279e-05
4.00543212891e-05
3.60012054443e-05
3.69548797607e-05
3.71932983398e-05


==> figures/evaluations/data/rankquery/RankQuery_tput_3.csv <==
0.00480389595032
0.00431394577026
0.00456206703186
0.00435100021362
0.00476312332153
0.00450893592834
0.00485406341553
0.00433802604675
0.0046329498291
0.00441813468933
0.00420787963867
0.00432014465332
0.00434684753418
0.00451016426086
0.00443387031555
0.00427198410034
0.00436594810486
0.00438608093262
0.00459895553589
0.00441122055054


==> figures/evaluations/data/rankquery/RankQuery_tput_6.csv <==
0.00021505355835
0.00020076942444
0.000216960906982
0.000202894210815
0.00020694732666
0.000227928161621
0.000207901000977
0.000203132629395
0.000202076339722
0.00019709968567
0.000214099884033
0.000230073928833
0.000209808349609
0.00020694732666
0.000244855880737
0.00020694732666
0.000210046768188
0.000208139419556
0.00020694732666
0.000205039978027


==> figures/evaluations/data/wordcount/WordCount_tput_12.csv <==
3.69548797607e-05
3.79085540771e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.60012054443e-05
3.50475311279e-05
3.60012054443e-05
4.19616699219e-05
3.69548797607e-05
3.81469726562e-05
4.19616699219e-05
3.50475311279e-05
4.00543212891e-05
3.60012054443e-05
3.69548797607e-05
3.60012054443e-05
3.71932983398e-05
3.88622283936e-05
3.50475311279e-05


==> figures/evaluations/data/wordcount/WordCount_tput_3.csv <==
0.00433802604675
0.00441813468933
0.0046329498291
0.00456206703186
0.00480389595032
0.00431394577026
0.00450893592834
0.00476312332153
0.00435100021362
0.00485406341553
0.00436594810486
0.00451016426086
0.00443387031555
0.00427198410034
0.00434684753418
0.00441122055054
0.00432014465332
0.00438608093262
0.00420787963867
0.00459895553589


==> figures/evaluations/data/wordcount/WordCount_tput_6.csv <==
0.00021505355835
0.000216960906982
0.000202076339722
0.00019709968567
0.000207901000977
0.000203132629395
0.000202894210815
0.000227928161621
0.00020694732666
0.00020076942444
0.000205039978027
0.00020694732666
0.000209808349609
0.000230073928833
0.000208139419556
0.00020694732666
0.000244855880737
0.000210046768188
0.000214099884033
0.00020694732666


==> figures/evaluations/data_old/flows/flows_tput_12.csv <==
3.60012054443e-05
3.71932983398e-05
3.60012054443e-05
3.69548797607e-05
3.60012054443e-05
3.69548797607e-05
4.00543212891e-05
3.50475311279e-05
3.60012054443e-05
3.60012054443e-05
3.79085540771e-05
3.81469726562e-05
4.19616699219e-05
3.88622283936e-05
3.50475311279e-05
3.60012054443e-05
3.50475311279e-05
4.19616699219e-05
3.69548797607e-05
3.79085540771e-05


==> figures/evaluations/data_old/flows/flows_tput_3.csv <==
0.0046329498291
0.00456206703186
0.00441122055054
0.00436594810486
0.00441813468933
0.00433802604675
0.00435100021362
0.00443387031555
0.00459895553589
0.00434684753418
0.00476312332153
0.00438608093262
0.00480389595032
0.00431394577026
0.00451016426086
0.00485406341553
0.00432014465332
0.00420787963867
0.00427198410034
0.00450893592834


==> figures/evaluations/data_old/flows/flows_tput_6.csv <==
0.00020694732666
0.000202894210815
0.000244855880737
0.000214099884033
0.00021505355835
0.00020694732666
0.000207901000977
0.00020076942444
0.000208139419556
0.000210046768188
0.00020694732666
0.000227928161621
0.000216960906982
0.000203132629395
0.00019709968567
0.000202076339722
0.000209808349609
0.00020694732666
0.000205039978027
0.000230073928833


==> figures/evaluations/data_old/rankquery/RankQuery_tput_12.csv <==
3.69548797607e-05
3.50475311279e-05
3.50475311279e-05
3.60012054443e-05
3.60012054443e-05
3.60012054443e-05
4.19616699219e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.50475311279e-05
4.00543212891e-05
3.79085540771e-05
4.19616699219e-05
3.71932983398e-05
3.81469726562e-05
3.60012054443e-05
3.69548797607e-05
3.88622283936e-05
3.69548797607e-05


==> figures/evaluations/data_old/rankquery/RankQuery_tput_3.csv <==
0.00443387031555
0.00431394577026
0.00485406341553
0.00441813468933
0.00480389595032
0.00451016426086
0.00476312332153
0.00420787963867
0.00459895553589
0.00441122055054
0.0046329498291
0.00432014465332
0.00427198410034
0.00456206703186
0.00436594810486
0.00438608093262
0.00450893592834
0.00435100021362
0.00434684753418
0.00433802604675


==> figures/evaluations/data_old/rankquery/RankQuery_tput_6.csv <==
0.00020694732666
0.000202076339722
0.000202894210815
0.000244855880737
0.000203132629395
0.00019709968567
0.00020694732666
0.000207901000977
0.000214099884033
0.000227928161621
0.000205039978027
0.000216960906982
0.00020076942444
0.00021505355835
0.00020694732666
0.000210046768188
0.000208139419556
0.000230073928833
0.00020694732666
0.000209808349609


==> figures/evaluations/data_old/wordcount/WordCount_tput_12.csv <==
3.69548797607e-05
3.79085540771e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.60012054443e-05
3.50475311279e-05
3.60012054443e-05
4.19616699219e-05
3.69548797607e-05
3.81469726562e-05
4.19616699219e-05
3.50475311279e-05
4.00543212891e-05
3.60012054443e-05
3.69548797607e-05
3.60012054443e-05
3.71932983398e-05
3.88622283936e-05
3.50475311279e-05


==> figures/evaluations/data_old/wordcount/WordCount_tput_3.csv <==
0.00433802604675
0.00441813468933
0.0046329498291
0.00456206703186
0.00480389595032
0.00431394577026
0.00450893592834
0.00476312332153
0.00435100021362
0.00485406341553
0.00436594810486
0.00451016426086
0.00443387031555
0.00427198410034
0.00434684753418
0.00441122055054
0.00432014465332
0.00438608093262
0.00420787963867
0.00459895553589


==> figures/evaluations/data_old/wordcount/WordCount_tput_6.csv <==
0.00021505355835
0.000216960906982
0.000202076339722
0.00019709968567
0.000207901000977
0.000203132629395
0.000202894210815
0.000227928161621
0.00020694732666
0.00020076942444
0.000205039978027
0.00020694732666
0.000209808349609
0.000230073928833
0.000208139419556
0.00020694732666
0.000244855880737
0.000210046768188
0.000214099884033
0.00020694732666


==> figures/evaluations/flows/flows_tput_12.csv <==
3.79085540771e-05
3.69548797607e-05
4.19616699219e-05
3.50475311279e-05
3.60012054443e-05
3.60012054443e-05
3.69548797607e-05
3.79085540771e-05
3.60012054443e-05
3.60012054443e-05
4.19616699219e-05
3.88622283936e-05
3.69548797607e-05
3.60012054443e-05
3.81469726562e-05
3.60012054443e-05
3.71932983398e-05
3.50475311279e-05
4.00543212891e-05
3.50475311279e-05


==> figures/evaluations/flows/flows_tput_3.csv <==
0.00433802604675
0.00435100021362
0.00431394577026
0.00456206703186
0.0046329498291
0.00485406341553
0.00450893592834
0.00441813468933
0.00480389595032
0.00476312332153
0.00443387031555
0.00436594810486
0.00432014465332
0.00451016426086
0.00427198410034
0.00438608093262
0.00441122055054
0.00459895553589
0.00420787963867
0.00434684753418


==> figures/evaluations/flows/flows_tput_6.csv <==
0.000202076339722
0.000202894210815
0.000207901000977
0.000216960906982
0.00021505355835
0.00019709968567
0.00020076942444
0.000227928161621
0.000203132629395
0.00020694732666
0.000208139419556
0.00020694732666
0.000230073928833
0.000205039978027
0.000244855880737
0.00020694732666
0.000209808349609
0.00020694732666
0.000210046768188
0.000214099884033


==> figures/evaluations/probability_distribution/flowsize_pdf.csv <==
0.25
0.05
0.1
0.1
0.13
0.17
0.07
0.1
0.03
0.0


==> figures/evaluations/probability_distribution/rank_pdf.csv <==
0.275093178766
0.204728365626
0.26522947555
0.197701133675
0.0476913133638
0.00776261339034
0.00135771511049
0.000287757954452
7.65070751916e-05
7.1939488613e-05


==> figures/evaluations/probability_distribution/wiki_pdf.csv <==
0.226470588235
0.0521241830065
0.117810457516
0.177287581699
0.262091503268
0.123529411765
0.031862745098
0.00539215686275
0.00277777777778
0.000653594771242


==> figures/evaluations/rankquery/RankQuery_tput_12.csv <==
3.69548797607e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.50475311279e-05
4.19616699219e-05
3.79085540771e-05
3.69548797607e-05
3.60012054443e-05
3.60012054443e-05
3.60012054443e-05
3.81469726562e-05
4.19616699219e-05
3.88622283936e-05
3.50475311279e-05
3.50475311279e-05
4.00543212891e-05
3.60012054443e-05
3.69548797607e-05
3.71932983398e-05


==> figures/evaluations/rankquery/RankQuery_tput_3.csv <==
0.00480389595032
0.00431394577026
0.00456206703186
0.00435100021362
0.00476312332153
0.00450893592834
0.00485406341553
0.00433802604675
0.0046329498291
0.00441813468933
0.00420787963867
0.00432014465332
0.00434684753418
0.00451016426086
0.00443387031555
0.00427198410034
0.00436594810486
0.00438608093262
0.00459895553589
0.00441122055054


==> figures/evaluations/rankquery/RankQuery_tput_6.csv <==
0.00021505355835
0.00020076942444
0.000216960906982
0.000202894210815
0.00020694732666
0.000227928161621
0.000207901000977
0.000203132629395
0.000202076339722
0.00019709968567
0.000214099884033
0.000230073928833
0.000209808349609
0.00020694732666
0.000244855880737
0.00020694732666
0.000210046768188
0.000208139419556
0.00020694732666
0.000205039978027


==> figures/evaluations/wordcount/WordCount_tput_12.csv <==
3.69548797607e-05
3.79085540771e-05
3.60012054443e-05
3.79085540771e-05
3.60012054443e-05
3.60012054443e-05
3.50475311279e-05
3.60012054443e-05
4.19616699219e-05
3.69548797607e-05
3.81469726562e-05
4.19616699219e-05
3.50475311279e-05
4.00543212891e-05
3.60012054443e-05
3.69548797607e-05
3.60012054443e-05
3.71932983398e-05
3.88622283936e-05
3.50475311279e-05


==> figures/evaluations/wordcount/WordCount_tput_3.csv <==
0.00433802604675
0.00441813468933
0.0046329498291
0.00456206703186
0.00480389595032
0.00431394577026
0.00450893592834
0.00476312332153
0.00435100021362
0.00485406341553
0.00436594810486
0.00451016426086
0.00443387031555
0.00427198410034
0.00434684753418
0.00441122055054
0.00432014465332
0.00438608093262
0.00420787963867
0.00459895553589


==> figures/evaluations/wordcount/WordCount_tput_6.csv <==
0.00021505355835
0.000216960906982
0.000202076339722
0.00019709968567
0.000207901000977
0.000203132629395
0.000202894210815
0.000227928161621
0.00020694732666
0.00020076942444
0.000205039978027
0.00020694732666
0.000209808349609
0.000230073928833
0.000208139419556
0.00020694732666
0.000244855880737
0.000210046768188
0.000214099884033
0.00020694732666

